Memory-Augmented Vision-Language Agents for Persistent and Semantically Consistent Object Captioning

Vision-Language Models (VLMs) often yield inconsistent descriptions of the same object across viewpoints, hindering the ability of embodied agents to construct consistent semantic representations over time. Previous methods resolved inconsistencies using offline multi-view aggregation or multi-stage pipelines that decouple exploration, data association, and caption learning, with limited capacity to reason over previously observed objects. In this paper, we introduce a unified, memory-augmented Vision-Language agent that simultaneously handles data association, object captioning, and exploration policy within a single autoregressive framework. The model processes the current RGB observation, a top-down explored map, and an object-level episodic memory serialized into object-level tokens, ensuring persistent object identity and semantic consistency across extended sequences. To train the model in a self-supervised manner, we collect a dataset in photorealistic 3D environments using a disagreement-based policy and a pseudo-captioning model that enforces consistency across multi-view caption histories. Extensive evaluation on a manually annotated object-level test set, demonstrate improvements of up to +11.86% in standard captioning scores and +7.39% in caption self-similarity over baseline models, while enabling scalable performance through a compact scene representation. Code, model weights, and data are available at https://hsp-iit.github.io/epos-vlm/.

==> data/inference_mem_ours.txt <==
X Y STD
0 0.0000001399644783565 0.00000013511627168398
1 0.00000005308538675308 0.00000005475036224983
2 0.00000013654621747824 0.00000015765571114462
3 0.00000015617563174321 0.00000018709383277662
4 0.00000018440186977386 0.00000020503387133842
5 0.00000019830006819505 0.00000022252702525905
6 0.00000026628661614198 0.00000023172575494206
7 0.00000029955325382096 0.00000026017845113764
8 0.00000031724838273866 0.00000028657456674239
9 0.00000033190903755335 0.00000031412791556377
10 0.00000037869008687826 0.00000035837865685095
11 0.00000036166359980901 0.00000038201283376819
12 0.00000037181262786572 0.00000041758738987676
13 0.00000038285824385556 0.00000046434634286201
14 0.00000038311224092137 0.00000046427040030809
15 0.00000035129487514496 0.00000040984517322035
16 0.0000004049257508346 0.00000040974325368855
17 0.00000040803570300341 0.00000040279403583505
18 0.00000043079489842057 0.00000041775267595001
19 0.00000047584374745687 0.00000042673338131589
20 0.00000047107459977269 0.00000043966480363431
21 0.00000049162190407515 0.00000045426742833057
22 0.00000052497489377856 0.00000047474833028377
23 0.0000006148059453283 0.00000047477044659024
24 0.00000059958547353745 0.000000487778269865
25 0.0000006161630153656 0.0000004840726271512
26 0.00000062511701669012 0.00000050849946707415
27 0.00000063482938068254 0.00000051510577655999
28 0.00000056438148021698 0.0000004817283459772
29 0.00000062470252697284 0.00000048175610142555
30 0.00000066161155700684 0.00000054463637993486
31 0.00000076719488088901 0.00000054684409000353
32 0.00000058673322200775 0.00000051530495165283
33 0.00000059061373273532 0.0000005595085026562
34 0.00000055997886440971 0.00000058024693114897
35 0.00000060931779444218 0.00000057734690346759
36 0.00000072908229552782 0.00000064689607307129
37 0.00000076361287098665 0.00000067163220198656
38 0.00000078682429515398 0.00000068857306453363
39 0.00000080998454775129 0.00000067348665309685
40 0.00000086949708370062 0.00000067832165059418
41 0.00000084397782172476 0.00000069583412877286
42 0.00000081439925865694 0.00000069737665539942
43 0.00000090159786244233 0.00000074708466100475
44 0.00000083865597844124 0.00000078614856826527
45 0.00000088056549429893 0.00000083529126187774
46 0.00000098182891423886 0.00000086722617792748
47 0.00000093077930311362 0.0000008924226124941
48 0.00000108069238754419 0.00000095472130737137
49 0.00000103613218435874 0.00000095836456375404
50 0.00000108786237736543 0.00000102646863405488
51 0.00000122367319735614 0.00000104663101000346
52 0.00000104204648070865 0.00000096643050781562
53 0.00000140871852636337 0.00000104473433521761
54 0.00000133324000570509 0.00000121286435324818
55 0.00000114211191733678 0.00000107473241927191
56 0.00000124955549836159 0.00000115248939433599
57 0.00000134101984175769 0.00000111701463494156
58 0.00000135490501468832 0.00000112571779108588
59 0.0000013597309589386 0.00000113118541823862
60 0.00000115856528282166 0.00000092560205206301
61 0.00000144828421374162 0.0000011018317841182
62 0.00000135165949662526 0.00000109164476334062
63 0.00000128766091970297 0.00000107925172524549
64 0.00000120109568039576 0.00000107917137009476
65 0.00000120125090082486 0.00000107934613359574
66 0.00000120117329061031 0.00000107901247393549
67 0.00000120148373146852 0.00000107915838476381
68 0.00000128064018029433 0.00000107270078732752
69 0.00000120520902176698 0.00000108732614948014
70 0.00000120544185241063 0.00000108696099845507
71 0.00000120208344676278 0.00000114332382875679
72 0.00000124670226465572 0.00000117812852987529
73 0.00000138627365231514 0.00000140901164759585
74 0.00000137090682983398 0.00000136693684456384
75 0.0000012875111265616 0.00000127311442073104
76 0.00000147894024848938 0.00000133832040851197
77 0.00000142999407317903 0.00000149492505077357
78 0.00000126275699585676 0.00000152464292799647
79 0.0000017266720533371 0.00000152084770487887
80 0.00000152948566458442 0.00000152075138673338
81 0.00000159814953804016 0.00000161593892371541
82 0.00000150586393746463 0.00000158965687393282
83 0.00000163838267326355 0.00000164903409757608
84 0.00000155429271134463 0.00000166475014199917
85 0.00000164005905389786 0.00000176868862636427
86 0.00000159654088995673 0.00000171545256622948
87 0.00000163777308030562 0.00000174404742419111
88 0.00000121006742119789 0.00000109319205948719
89 0.00000168908048759807 0.00000175823595156491
90 0.00000170516696843234 0.00000177435189114047
91 0.00000174047256057913 0.00000179108200110514
92 0.00000190194696187973 0.00000186038638413225
93 0.00000181057575074109 0.00000182766869899296
94 0.00000184969129887494 0.00000184568758646302
95 0.00000124797224998474 0.00000115009853944448
96 0.0000014355406165123 0.00000120435084863679
97 0.00000186186904708544 0.00000178439282074536
98 0.00000133989378809929 0.00000116765917784503
99 0.00000149859115481377 0.00000123706070128721
100 0.00000174157321453094 0.00000131683396991069
101 0.00000176357571035624 0.00000133406537670671
102 0.00000126207513468606 0.00000110808517145461
103 0.00000139403467377027 0.00000117659949021343
104 0.00000152018453393664 0.00000112536624094333
105 0.00000132833208356585 0.00000114478197652892
106 0.00000206823460757732 0.00000197812222877514
107 0.00000226630696228572 0.00000207453895247627
108 0.0000022820895537734 0.00000191099352776154
109 0.00000237058848142624 0.00000180934200299399
110 0.00000209212303161621 0.00000178536705282582
111 0.00000213058665394783 0.00000180025097171037
112 0.00000232094052163037 0.00000181347872354749
113 0.00000279594678431749 0.00000192297045461899
114 0.00000243941321969032 0.00000191152945666383
115 0.00000245105475187302 0.00000191412156538603
116 0.00000247610732913017 0.00000189419518835053
117 0.0000025053508579731 0.00000189213557431094
118 0.00000252490863204002 0.00000189594121851797
119 0.00000225828791206533 0.00000192429859705704
120 0.00000274802247683207 0.00000191253494802802
121 0.00000257939100265503 0.00000192776282626837
122 0.00000279013895326191 0.0000019521804970651
123 0.00000260556116700172 0.0000019521809710168
124 0.00000212041454182731 0.00000130388824910834
125 0.00000262875109910965 0.00000193519675322905
126 0.00000263908877968788 0.00000193137001214139
127 0.00000265380367636681 0.00000194145386778735
128 0.00000278744846582413 0.00000200289387865364
129 0.00000291359093454149 0.00000188842504048699
130 0.00000290526077151299 0.0000021234413570568
131 0.00000333014343466078 0.00000209004756084132
132 0.00000295260300238927 0.00000207254525238009
133 0.00000265799462795258 0.0000019469913391435
134 0.00000252846914988298 0.00000195171133296922
135 0.00000248017853924206 0.00000191522983257697
136 0.00000251317396759987 0.00000193891754374723
137 0.00000255069296274866 0.00000195362100372551
138 0.0000025861497436251 0.00000199138230822396
139 0.00000261794775724411 0.00000201091218126715
140 0.00000263298196452005 0.00000202768229182003
141 0.00000267495800341879 0.00000205273631141056
142 0.00000224713809215105 0.00000130878349814896
143 0.00000257442394892375 0.00000205005200700846
144 0.0000021679193845817 0.00000133803035342321
145 0.00000263191759586334 0.00000207079625077309
146 0.00000223104975053242 0.00000137098603670639
147 0.00000225839072040149 0.00000139429496128565
148 0.00000286115599530084 0.00000209960820535961
149 0.00000244536652014806 0.00000136782338775418
150 0.00000221856559316317 0.00000110766441255732
151 0.00000247416587976309 0.00000135099866155281
152 0.00000218251212076707 0.00000110734117856482
153 0.00000297041753163705 0.00000217562144263001
154 0.00000324108722535047 0.00000231676456366809
155 0.00000317938004930814 0.00000228683531577233
156 0.00000323494896292686 0.00000231945684651625
157 0.00000374029493994183 0.00000251572811008084
158 0.00000313882316861834 0.000002267201152512
159 0.00000348914828565386 0.00000243699842892873
160 0.00000352578030692206 0.00000244718312453603
161 0.00000357514040337669 0.00000243519116595291
162 0.00000342083248225125 0.0000022606724413469
163 0.00000313261094001623 0.00000221635090511533
164 0.00000337061161796252 0.00000219766550376396
165 0.00000326256625927412 0.00000217775738101778
166 0.00000334088690578938 0.00000231719227008927
167 0.00000331416312191221 0.00000244685853454038
168 0.0000032851133834232 0.00000242101142909546
169 0.00000354850834066218 0.00000228252075114535
170 0.0000037623362408744 0.00000247464536733885
171 0.00000380766060617235 0.00000248754414039907
172 0.00000406791352563434 0.00000234723967242781
173 0.0000033489428460598 0.00000258038560874024
174 0.00000370396301150322 0.00000246517931051921
175 0.000003987198902501 0.00000259540101361164
176 0.00000403055714236365 0.00000261173105368868
177 0.00000387504696846008 0.00000254252822483658
178 0.00000350542056063811 0.0000025260734240101
179 0.00000387988984584808 0.0000026566638080719
180 0.00000325345899909735 0.00000279850501089206
181 0.00000332221388816833 0.00000270867260153193
182 0.00000376308647294839 0.00000258088074960869
183 0.00000344682484865189 0.00000245538657255849
184 0.00000366009771823883 0.00000250892911465136
185 0.00000362866558134556 0.00000252086284817909
186 0.00000345163668195407 0.00000258223122015869
187 0.00000346304538349311 0.00000259560223814024
188 0.00000372963647047679 0.0000025208590119972
189 0.00000393688678741455 0.00000265629077312758
190 0.00000397801737893711 0.00000253345332546118
191 0.00000387176193974235 0.00000251309765330152
192 0.00000400344530741374 0.0000024215571760291
193 0.00000402370157341162 0.00000242930349148518
194 0.00000461491031779183 0.00000242587360970671
195 0.00000461491031779183 0.00000242622167576436
196 0.00000457626513459466 0.00000232780401307878
197 0.00000453153625130653 0.00000236282186903525
198 0.00000463817268610001 0.00000243954620855913
199 0.00000449207921822866 0.00000252570412493134
200 0.0000043841078877449 0.00000244396413689466
201 0.00000410687855698846 0.00000249211293522607
202 0.00000391470698209909 0.0000024611222963068
203 0.0000044490210711956 0.000002430499537852
204 0.00000405861064791679 0.00000258412926859762
205 0.0000039532103321769 0.00000279414340219278
206 0.00000402590052949058 0.00000274547775894049
207 0.00000429362989962101 0.00000290329994186962
208 0.00000461603381804058 0.00000287713225187563
209 0.00000433055683970451 0.00000262877745059573
210 0.0000044505244919232 0.00000306984561878958
211 0.00000455685787730747 0.00000271679302980384
212 0.00000426816669377414 0.00000256938880402461
213 0.0000036249402910471 0.00000165212534728476
214 0.00000377771045480456 0.0000017211040397176
215 0.00000353277261768069 0.00000169713870181282
216 0.00000351015478372574 0.00000171487511607287
217 0.00000479577907494136 0.00000299359535711684
218 0.00000337325036525726 0.00000155537520131008
219 0.00000344868749380112 0.00000128066663565026
220 0.00000363355502486229 0.00000150583902333478
221 0.00000365101732313633 0.00000151214021046104
222 0.00000394561461039952 0.00000171514589724489
223 0.00000356257494006838 0.00000177467537180385
224 0.00000484539195895195 0.00000244022254281784
225 0.00000508863013237715 0.000002772837113092
226 0.00000466975486940808 0.00000288849937807775
227 0.00000474847514520992 0.0000026254411590703
228 0.00000518397428095341 0.00000273311310303886
229 0.00000524820966853036 0.00000259842561790032
230 0.00000521903857588768 0.00000247823752212239
231 0.0000052478164434433 0.00000247657542799342
232 0.00000543788903289371 0.00000256201280434069
233 0.0000055716373026371 0.00000269112631886032
234 0.00000529446535640293 0.00000270816300813538
235 0.00000555213126871321 0.00000261423502357214
236 0.0000050276517868042 0.0000026441497128573
237 0.00000510876998305321 0.00000259716088912178
238 0.00000611493097884314 0.00000242170950073641
239 0.00000622437801212072 0.00000227353256489656
240 0.00000597501639276743 0.00000232579222814684
241 0.00000563532941871219 0.00000243092598418346
242 0.00000537675805389881 0.00000242360433783577
243 0.00000548354265364734 0.0000024786862136936
244 0.00000525908544659615 0.00000246568394575742
245 0.00000616163015365601 0.00000262213056325928
246 0.00000614509917795658 0.00000265187115044126
247 0.00000588251277804375 0.00000245914726959242
248 0.00000595363477865855 0.00000260345635683868
249 0.00000591948628425598 0.00000248354507681135
250 0.00000470824953582552 0.0000015523560960809
251 0.00000443519093096256 0.00000136542623287585
252 0.00000545373186469078 0.0000025239033345437
253 0.00000548046082258225 0.00000252463531627314
254 0.00000576197635382414 0.00000277217106785639
255 0.0000057911965996027 0.00000278285207618953
256 0.00000578664581884037 0.00000255438408641858
257 0.00000624185694115502 0.00000309259734710944
258 0.00000663939863443375 0.00000276750777726932
259 0.00000640636103020774 0.00000240590414440785
260 0.00000653096607753209 0.00000262160401188781
261 0.00000598592062791189 0.0000017695680077792
262 0.0000066413776949048 0.00000245918633162002
263 0.00000686431303620338 0.00000280252654641392
264 0.00000620617841680845 0.00000286237027153975
265 0.00000599026679992676 0.00000286741551755114
266 0.00000615444566522326 0.00000278590123520738
267 0.00000554775553090232 0.00000178121122788475
268 0.00000625010579824448 0.00000251911954849324
269 0.00000629025614923901 0.00000253891586007041
270 0.00000587333407666948 0.00000242316166899574
271 0.00000619133934378624 0.00000246882749856852
272 0.0000066024118236133 0.00000229423527456453
273 0.00000719237141311169 0.00000213953067442465
274 0.00000661440814534823 0.00000280661359933237
275 0.00000646368910868963 0.00000287715157102108
276 0.00000683391200644629 0.00000222782902213342
277 0.00000698997506073543 0.00000213540663573663
278 0.00000732834450900555 0.0000026878240875587
279 0.00000654879425253187 0.00000264791003963231
280 0.00000676246626036508 0.00000279144968674216
281 0.00000669434666633606 0.00000254786447463411
282 0.00000670645385980606 0.00000285636942354524
283 0.00000706275126763753 0.00000277627720789469
284 0.00000693486072123051 0.00000263920803891762
285 0.00000712275505065918 0.00000281727829892852
286 0.00000759972525494439 0.00000225594228326528
287 0.00000594183802604675 0.0000031539404338897
288 0.00000788954397042592 0.0000023156386257997
289 0.00000839331187307835 0.00000263932219940175
290 0.00000683567486703396 0.00000265009314505988
291 0.00000694859772920609 0.0000028116536642403
292 0.00000733203653778349 0.00000237462053205689
293 0.00000687169709375926 0.00000289729536319489
294 0.00000672880560159683 0.00000258796220607921
295 0.00000638095661997795 0.0000025143730376261
296 0.00000697560608386993 0.00000267568116651599
297 0.00000642030499875546 0.00000250710691084771
298 0.00000663163761297862 0.00000285605464697505
299 0.0000069065551672663 0.00000286755840816232
300 0.00000650365836918354 0.00000284127933763551
301 0.0000067584915086627 0.00000282691471253777
302 0.00000737793743610382 0.00000254311545345356
303 0.00000716757494956255 0.00000247135554828807
304 0.00000751914922147989 0.00000237274157117136
305 0.00000651233962603978 0.00000171522601385302
306 0.00000651867594569921 0.00000159586959995914
307 0.00000720638781785965 0.00000221906106143689
308 0.00000663536290327708 0.00000271214846651392
309 0.00000677984207868576 0.00000260163199417936
310 0.00000649190042167902 0.000002051396000615
311 0.00000650214496999979 0.00000204885102901844
312 0.00000632312148809433 0.00000253712690588518
313 0.00000627757981419563 0.00000283825841482149
314 0.00000721309334039688 0.00000353670838441173
315 0.00000637595076113939 0.00000208270234106878
316 0.00000534276477992535 0.00000187947453179228
317 0.0000067027285695076 0.00000278277662474336
318 0.00000470820814371109 0.00000232148098369482
319 0.00000571794807910919 0.00000168714245788207
320 0.00000572539865970612 0.00000169026283910214
321 0.00000643869861960411 0.00000273361099451744
322 0.00000523403286933899 0.00000203927122922583
323 0.00000562835484743118 0.00000166157715470454
324 0.00000524769226710002 0.00000204106268536316
325 0.00000562076456844807 0.00000181070598252832
326 0.00000653732568025589 0.00000242769473106215
327 0.00000715202518871852 0.00000304770836234651
328 0.00000717131687062127 0.00000304473963305789
329 0.00000753533095121384 0.00000341875758468987
330 0.00000741441423694293 0.00000311882384213114
331 0.00000776133189598719 0.00000273829013089505
332 0.00000726400564114253 0.00000272078238847678
333 0.00000723719131201506 0.00000287825714192111
334 0.00000737607479095459 0.00000282526093599954
335 0.0000073194969445467 0.00000289399201974289
336 0.00000763005976166044 0.00000302967144259363
337 0.00000783583770195643 0.00000325243510606344
338 0.00000773676271949496 0.0000030537028565795
339 0.00000725074538162776 0.00000293209696545689
340 0.00000715493741962645 0.00000267352644371608
341 0.00000832402812583106 0.00000256457729731006
342 0.00000736266374588013 0.00000162546144882791
343 0.00000745635479688644 0.00000160577118332526
344 0.00000738783273845911 0.00000318642971410564
345 0.00000741053372621536 0.00000353500947362557
346 0.00000756213234530555 0.0000029028127241894
347 0.00000831737582172666 0.00000279921513242206
348 0.00000726121167341868 0.00000344940268555186
349 0.0000058438628911972 0.00000148741392813229
350 0.00000669328229767936 0.00000201599292743538
351 0.00000736210495233536 0.00000305335597450069
352 0.00000613477701942126 0.00000148214317845223
353 0.0000069568632170558 0.00000194627520227243
354 0.00000697409268468618 0.00000194322641978732
355 0.00000700994860380888 0.00000193418851912635
356 0.0000076591968536377 0.00000328797631933196
357 0.00000639148056507111 0.00000171100766579579
358 0.00000779905046025912 0.00000359628032167882
359 0.00000832617903749148 0.00000362324698608862
360 0.00000949134118855 0.00000353656687340711
361 0.00000854476820677519 0.00000282018998059866
362 0.00000855780672281981 0.00000282516865870123
363 0.00000825757160782814 0.00000319640795918585
364 0.00000858295243233442 0.00000282321373343603
365 0.00000780355185270309 0.00000347694565008929
366 0.00000862788874655962 0.00000282398242085888
367 0.00000884623399802617 0.00000297086120027393
368 0.00000938602412740389 0.00000293159899955002
369 0.000009386179347833 0.00000293240740475492
370 0.0000088921348963465 0.00000298163265334297
371 0.00000819036116202672 0.00000158990008654202
372 0.00000676210038363934 0.00000231497984957673
373 0.00000822311267256737 0.00000357459773727283
374 0.00000861180680138724 0.00000344760879774645
375 0.00000830204226076603 0.00000337113821386699
376 0.00000833498779684305 0.00000342320328707472
377 0.00000827635327974955 0.00000326280711537789
378 0.00000820374116301537 0.0000031389243622308
379 0.00000746330867211024 0.00000133195427126802
380 0.00000825244933366776 0.00000086750560706244
381 0.00000772826994458834 0.00000110332084051859
382 0.00000851284712553024 0.00000179110233587735
383 0.00000745882945401328 0.00000124622449135154
384 0.0000074729323387146 0.0000012341547773775
385 0.00000748743436166218 0.00000122273608576521
386 0.00000750592776707241 0.00000122404314550967
387 0.00000798888504505157 0.0000016891971508722
388 0.00000758668673889978 0.00000126647909411008
389 0.00000858830753713846 0.00000285437192566672
390 0.00000777444802224636 0.00000220778707388767
391 0.00000840798020362854 0.00000159101494945024
392 0.00000821958695139204 0.0000017883007731406
393 0.00000814503679672877 0.00000191469243347349
394 0.00000817639132340749 0.00000191830776054519
395 0.00000935156519214312 0.00000297351757142993
396 0.00000874057877808809 0.00000287752974266308
397 0.00000926293432712555 0.0000029959357473631
398 0.00000898276145259539 0.00000334584058279889

==> data/inference_mem_pc.txt <==
X Y STD
0 0.0284671342339028 0.005447096857186534
1 0.03178764676505869 0.010894144815427135
2 0.03510770294815302 0.01633793212716637
3 0.03881691590967504 0.021890775853602325
4 0.04291112949563698 0.027653676866783012
5 0.04730154379186305 0.03368181569696224
6 0.05208224549212239 0.03982018860383515
7 0.056736450642347336 0.046212152177139934
8 0.06139393311671235 0.05256261799913241
9 0.06478877687318758 0.057500266519392995
10 0.06811173429543321 0.06246844101957133
11 0.07204796983437105 0.06789384393633421
12 0.07539876973764463 0.07324082241295482
13 0.07844258269125765 0.07836941114273822
14 0.08150777965784073 0.0832952305375862
15 0.08484520424496043 0.08792008337687342
16 0.08798344399441373 0.09267979318910172
17 0.09099098625169559 0.09758019264257486
18 0.0943767809393731 0.10237136251351277
19 0.0976099640300328 0.10730200501063762
20 0.10140347963368351 0.11208695341633816
21 0.1050717867910862 0.11746222994850497
22 0.10928458110852675 0.12306342713313395
23 0.1143244555728002 0.12851533661916648
24 0.1177535109560598 0.1297372911386969
25 0.12153197697956454 0.13116625871608048
26 0.12502405563877386 0.13285767547066799
27 0.12922911591489206 0.13463116334958836
28 0.1330847724933516 0.1358205431085783
29 0.13718745451081882 0.1371826963899674
30 0.14121404129334472 0.13882627665060332
31 0.1452467054636641 0.1407234982343581
32 0.14926116820424795 0.14288387843724118
33 0.15332325818863782 0.1452760901003548
34 0.15711107943207026 0.14805273036121938
35 0.161114391786131 0.15112859141311394
36 0.16534581983631308 0.15447116901364047
37 0.16974826927550815 0.15818728964309373
38 0.17437520132146098 0.16228121760514894
39 0.17941514478827064 0.16694918638766662
40 0.18417479131709447 0.17162388752300134
41 0.18912179006094282 0.17590640184004555
42 0.19308696627955546 0.1799833556287151
43 0.19578522621569308 0.18165521321388944
44 0.1984116274186156 0.18285774034822305
45 0.20044612528925593 0.1840266107264006
46 0.20234549477357755 0.18531485481927465
47 0.20419945567846298 0.18663999939915482
48 0.20597697972235354 0.18796497116494612
49 0.20759027408943934 0.1891905781391988
50 0.20908130773089148 0.1903642716955539
51 0.2105400391261686 0.19158584756224642
52 0.2119987705214457 0.19288940339132016
53 0.21345750191672283 0.19427328895585208
54 0.21491623331199994 0.1957358004283785
55 0.21637496470727705 0.19727518912296466
56 0.21783369610255415 0.19888966997864513
57 0.21929242749783126 0.2005774297159995
58 0.22085192452438854 0.2024345005204587
59 0.22242001147771423 0.20436669555960896
60 0.22402954999018798 0.20640316003460618
61 0.22436307641592892 0.20657612192908895
62 0.2261792059818452 0.20892257104074555
63 0.22816505232317882 0.21152097795533656
64 0.2308624175123193 0.2143157740566221
65 0.23324166458438744 0.2169202178555683
66 0.23574358284134755 0.2186797902041165
67 0.2382825595242056 0.22017322299084235
68 0.23923194535415282 0.22112992348090038
69 0.2407355203547261 0.22088059207347113
70 0.24233193026686256 0.2207928394842642
71 0.24409096738831562 0.2209306930787565
72 0.24616815717044202 0.22147179741917236
73 0.24874590811404315 0.2226520369044018
74 0.25117523612623865 0.2237700291289446
75 0.2534178938208656 0.22475843688081715
76 0.2557871647348458 0.2259879068906839
77 0.2814894406124949 0.22556758315808742
78 0.28341053454205395 0.22601941419496088
79 0.2848953403532505 0.22599781211581826
80 0.2864490387029946 0.22611427605144518
81 0.28888797760009766 0.22708399278133776
82 0.29141089422628286 0.2283749359810407
83 0.2939751213416457 0.22976696298006322
84 0.29695157129317523 0.23167145739264539
85 0.3000033033080399 0.23374174571579331
86 0.30423240512609484 0.2369673568827133
87 0.3084438036195934 0.24060177567732532
88 0.3132535291835666 0.24504009580610456
89 0.31844862792640927 0.25029640346303733
90 0.3242273284122348 0.25646926433299133
91 0.3282110946252942 0.2604052540893672
92 0.3320726213976741 0.2643140016669165
93 0.33639745358377693 0.2688235905577508
94 0.34138538958504794 0.2737955672330858
95 0.34573036432266235 0.2779663251255538
96 0.35074656270444393 0.28334251286150314
97 0.3562020122073591 0.2896563212940927
98 0.3614037583582103 0.2960134504226379
99 0.3670105984434485 0.3030643440616168
100 0.37258017593994736 0.31024196830212875
101 0.3786103021353483 0.31762570107840943
102 0.38473731726408006 0.3251341619775834
103 0.3913874919526279 0.3327767299133511
104 0.398121908120811 0.3404033768594132
105 0.4050312001258135 0.34819835081180023
106 0.41182200154289605 0.35586469150064975
107 0.4185052397660911 0.3637874165357187
108 0.42452613916248083 0.3717753312195216
109 0.4318641574122012 0.37940876234690324
110 0.43895291797816754 0.38728141896313284
111 0.44573059007525445 0.3953531282763268
112 0.45216180719435217 0.40356330578164445
113 0.4585427607409656 0.41167612225051364
114 0.4648777162656188 0.41976658510252235
115 0.47140064686536787 0.42803284065859637
116 0.4776962402276695 0.43598332919410565
117 0.48338541742414237 0.4444325488216282
118 0.48922326527535914 0.45260824279316075
119 0.49492388209328053 0.46134952385457406
120 0.5009481029585003 0.47032827388068943
121 0.506765590980649 0.4775598853538897
122 0.513386301510036 0.48451249526439083
123 0.5210538230836391 0.4887184885790918
124 0.5289994919672608 0.49262683132216006
125 0.5389716582372784 0.49585812729662193
126 0.5463829788379371 0.4979668389468903
127 0.5524475689977407 0.49874515396909735
128 0.558526192419231 0.49834951752713647
129 0.5634005322121084 0.4958110887392558
130 0.566442075651139 0.4949941038675567
131 0.5695127171464265 0.49429341334234517
132 0.5727686188183725 0.49355801373112496
133 0.576156230457127 0.49304840038753867
134 0.5802086275070906 0.4928532908012986
135 0.5844888187944889 0.4930277893414742
136 0.588868473097682 0.49338083050706266
137 0.5933894015848636 0.4938858466941174
138 0.5978679489344358 0.4945203926349148
139 0.6023465356789529 0.49526956741119343
140 0.6061925055459142 0.49585426129853294
141 0.6094014619477093 0.4961524139372717
142 0.6120331206358969 0.4969014374062087
143 0.6137688872404397 0.4971369349566924
144 0.6152564422227442 0.4968331726988028
145 0.6163027278147638 0.49605770263085786
146 0.6176378194242715 0.4950474042055579
147 0.6195016616024077 0.4936565316176886
148 0.6210731161758304 0.49253389365499534
149 0.62329130936414 0.4907159029167714
150 0.6252440913580358 0.48933145235650455
151 0.6269690129905939 0.4881539915329782
152 0.62888989681378 0.486856154139036
153 0.6308107806369663 0.48559139753613667
154 0.6327316644601524 0.484359980865178
155 0.6346525482833385 0.48316215904280496
156 0.6365734321065247 0.4819981825304589
157 0.6384943159297108 0.4808682971032694
158 0.6404151997528971 0.47977274361920824
159 0.6423360835760832 0.47871175778894204
160 0.6441494242288173 0.4777447417752198
161 0.6458127288147807 0.47689605655323614
162 0.6471980098634958 0.47622515379771996
163 0.6483361044898629 0.4756395675397403
164 0.649146681278944 0.4752283369724177
165 0.6497538595460355 0.4749264770000396
166 0.6503610386513173 0.4746314153589466
167 0.6509682169184089 0.47434316555108713
168 0.6515753951855003 0.47406173958934894
169 0.6521825734525919 0.4737871496336702
170 0.6527897517196835 0.47351940757647987
171 0.6533969299867749 0.4732585250402021
172 0.6540041082538665 0.4730045133748084
173 0.6546112865209579 0.47275738365541736
174 0.6552184647880495 0.4725171466799445
175 0.655825643055141 0.47228381296680216
176 0.6564328213222325 0.47205739275265146
177 0.657039999589324 0.47183789599020687
178 0.6576471778564155 0.4716253323460944
179 0.658254356123507 0.4714197111987652
180 0.6588615343905986 0.4712210416364649
181 0.6594880982302129 0.47102372406463294
182 0.6600952764973045 0.47083895656697267
183 0.6621719565242529 0.4693498865702897
184 0.6644527884200215 0.4677266622556658
185 0.6658362716436386 0.466900764630117
186 0.6673923080787063 0.4659476582472646
187 0.6691302385181188 0.46486786923392215
188 0.6714818449690938 0.4633352017235848
189 0.6742350719869137 0.46156145934746284
190 0.6773898860439658 0.4595929191264647
191 0.6812055092304945 0.45732080727527125
192 0.6845103459432721 0.45553585383081313
193 0.6871478155255317 0.454249439863087
194 0.6894097892567516 0.4532360159818248
195 0.6913914661854506 0.4524029858098679
196 0.6931499423459172 0.4517260607147148
197 0.6948406994342804 0.45110938744441137
198 0.696406741347164 0.45057383614418317
199 0.6970139196142554 0.4504700545808248
200 0.6981260772794485 0.4501551228619293
201 0.6981260772794485 0.4501551228619293
202 0.6983730951324105 0.45031736841015085
203 0.699413000792265 0.45062460099385265
204 0.7013577027246356 0.451207106044982
205 0.703904728218913 0.4519857812981066
206 0.7073638657107949 0.45319678577904343
207 0.7113241604529321 0.4544170441449818
208 0.7166451197117567 0.45644864899569026
209 0.7225591029040516 0.45906945540962163
210 0.72875200137496 0.4623324147568568
211 0.7379415397532284 0.46741312782955424
212 0.7420642423443496 0.4700811988371288
213 0.7453415394760668 0.4723723160246481
214 0.7490778563544154 0.47371394037443665
215 0.7507425490766764 0.47483607928495863
216 0.7519390822388232 0.47544467119209305
217 0.7524368329904974 0.475472384709894
218 0.7532672380097211 0.47623378091641233
219 0.7537109422497451 0.4764396984341066
220 0.7541068025864661 0.4766231545165266
221 0.754767423775047 0.4771772508485578
222 0.7555368443019688 0.4778953464079136
223 0.7560581983998418 0.4780453634718847
224 0.7565757461823523 0.4781910944603536
225 0.7580464474856854 0.48060533672105193
226 0.7582843146286905 0.48091539962260627
227 0.7602306257933378 0.48454839768383584
228 0.7622762190178036 0.48896539501471387
229 0.7645930372178554 0.4940047157359952
230 0.7669464139267802 0.4991252037765949
231 0.7695734772831202 0.5045679834545193
232 0.7727436737157405 0.5103718851643351
233 0.7760275086387992 0.5163654493615468
234 0.7778488712385296 0.5188655051551069
235 0.7793056791648268 0.5208089589593784
236 0.7815041276626289 0.5245164526870206
237 0.7831408648751677 0.5263815266051518
238 0.7848844881169498 0.5282288618135239
239 0.7872630774043501 0.5299543536534158
240 0.789474171679467 0.5320119621341025
241 0.7909610629081726 0.534505316410341
242 0.7940346818417311 0.5370842295611274
243 0.7975026488304138 0.5397116471557225
244 0.8011563557200134 0.5412964018636413
245 0.8048400228843093 0.5429252804916771
246 0.8083204925991595 0.544889425156035
247 0.8110371451824904 0.546852146508223
248 0.8130198917351663 0.5486779669724522
249 0.814747544657439 0.5504229884806934
250 0.8166179648600519 0.5523440141990204
251 0.8185202832333743 0.5543097232016464
252 0.8204226016066969 0.5562823609059311
253 0.8223249208182096 0.5582618534932821
254 0.8242272391915322 0.5602481290475636
255 0.8261295575648546 0.5622411153069725
256 0.8280318759381771 0.5642407411617435
257 0.8299341951496899 0.566246938253548
258 0.8318365143612028 0.5682596340311982
259 0.8337388327345252 0.5702787596800798
260 0.8356329435482621 0.5722945749864446
261 0.8373869760893285 0.5743580976562367
262 0.8396754685789347 0.577029229734395
263 0.8418271885253489 0.579418960747741
264 0.8442855690605938 0.5814325079203512
265 0.8464427509345114 0.5837450345503156
266 0.8485856499522925 0.5856966984978984
267 0.8499509500339627 0.5873333558755081
268 0.851316250115633 0.5889783928361021
269 0.8526815501973033 0.590631739362839
270 0.8540468502789735 0.5922933258689572
271 0.8554465705528855 0.5940030558771542
272 0.8568462899886071 0.5957205205260006
273 0.8582460094243288 0.5974456528628951
274 0.8596457288600504 0.5991783866582667
275 0.8610454482957721 0.6009186561562776
276 0.8624451677314937 0.6026663960762705
277 0.8638448871672153 0.604421541614033
278 0.865244606602937 0.6061840284428806
279 0.8666443260386586 0.607953792714565
280 0.8680440463125706 0.6097307708786458
281 0.8690472324378788 0.612118040643701
282 0.8705106790177524 0.6156328669059291
283 0.8721271589398384 0.6192831563631327
284 0.8734697272069752 0.6221194983910748
285 0.874799351580441 0.6246490528534634
286 0.8761309406720101 0.6271620595260067
287 0.8770086807198822 0.6285609951292669
288 0.877459810115397 0.6281621547435388
289 0.8778711824677885 0.6278308508159365
290 0.8780920116230846 0.6278054035146825
291 0.8783877607434988 0.6277557062424062
292 0.878566169925034 0.6277453293452381
293 0.8789672069251537 0.627663089107186
294 0.8794896504841745 0.6275443128497837
295 0.8801338498480618 0.6273914024205041
296 0.8810714224353433 0.6271684549158334
297 0.8821295134723186 0.6269086911359601
298 0.8831876053474843 0.6266637739452988
299 0.8842456963844597 0.6264337212193518
300 0.88515743939206 0.626253664967527
301 0.8862219207920135 0.6260150483016603
302 0.887569724675268 0.6259277228418045
303 0.888865336496383 0.6256792622820566
304 0.8900038914754986 0.6256704774436557
305 0.892039897851646 0.6254929834391378
306 0.894130332954228 0.6253093554570762
307 0.8972263751551509 0.6250052406366894
308 0.9005595223978162 0.6248017247015341
309 0.9049740522168577 0.6248621762546264
310 0.9093157994560898 0.6250007180541589
311 0.9131100923754275 0.624984883728725
312 0.9170851011760532 0.6250772972411373
313 0.9208682301454246 0.6252955063350993
314 0.9236313075758517 0.6255310415089571
315 0.9260756469331681 0.625746920373785
316 0.9286328691989183 0.6256642902254627
317 0.9305152954533696 0.6254826733075899
318 0.9320026515983045 0.6252141918351896
319 0.9329248336143792 0.6248728089546455
320 0.93431715676561 0.6245465839863389
321 0.9354810005053877 0.6249068484035996
322 0.937336384691298 0.6247836163252006
323 0.9386035001836717 0.6250727817302727
324 0.9398634594865143 0.6255333669845105
325 0.9415900471620262 0.6264117933648362
326 0.9431538171134889 0.627074144672268
327 0.9442023928277194 0.6275854991468025
328 0.9450244560837746 0.6284155709202145
329 0.9463686246424914 0.6294374883080909
330 0.9477161593735218 0.6304384211815559
331 0.9497359383851289 0.6317287918628834
332 0.951720772869885 0.6339433015609933
333 0.9517446578480303 0.6339477953048495
334 0.9539962380193174 0.6365193042305821
335 0.9562478181906044 0.6391501911485817
336 0.9584993983618915 0.6418397258920109
337 0.9608075059950352 0.6445531293062035
338 0.9630590861663222 0.6473577050098472
339 0.9653106663376093 0.6502187206422101
340 0.9673950987868011 0.6529149606210652
341 0.9674246298149228 0.6529197338121145
342 0.9678961307741701 0.6529975672206814
343 0.9687744803726673 0.6531507055068709
344 0.9694514295086265 0.653214940910596
345 0.9699127558618784 0.653234747497354
346 0.9703173198737204 0.6532281723906864
347 0.9703582569956779 0.6532258548546589
348 0.9703991941176355 0.6532235603999496
349 0.970440131239593 0.6532212890268018
350 0.9704810683615506 0.653219040735456
351 0.9705220054835081 0.6532168155261511
352 0.9705629426054656 0.6532146133991223
353 0.9706038797274232 0.6532124343546036
354 0.9706448168493808 0.653210278392826
355 0.9706857539713383 0.6532081455140176
356 0.9707266910932958 0.6532060357184049
357 0.9707676282152533 0.6532039490062115
358 0.9708085653372109 0.6532018853776584
359 0.9708495024591685 0.6531998448329649
360 0.9709023485891521 0.6531972448078844
361 0.9712936716154218 0.6531791888956131
362 0.972072169277817 0.6531495414885886
363 0.9731188744306565 0.6531228409353557
364 0.9741090185008943 0.6531114781153765
365 0.9757252437062561 0.6540721413458531
366 0.9769548419862986 0.6556964998375706
367 0.9787301959469914 0.6569122470690558
368 0.9806569203734398 0.6582087769991052
369 0.9824363811872899 0.6595083827019006
370 0.983582663256675 0.6604049118030771
371 0.9848982262425124 0.6619133394300586
372 0.986588641256094 0.6630557597260378
373 0.9880391125567257 0.6638072248080389
374 0.9893061283044517 0.6642301142283735
375 0.9902106025256217 0.6639965462239127
376 0.9912465921603143 0.6637761345555834
377 0.9924578172154724 0.6635750942850921
378 0.9938306118361652 0.6633974913087228
379 0.9950570047833025 0.6632189438365604
380 0.996183458622545 0.6630398592815879
381 0.9972748894244432 0.6628459574420343
382 0.9981516295112669 0.6626269741903436
383 0.9987763291224837 0.6623874504686819
384 0.999423177074641 0.6621522392759652
385 1.0001106537878512 0.6619248755341981
386 1.000838537979871 0.6617046035187404
387 1.0016384126618505 0.6614853785185927
388 1.0024975909851492 0.6612779508681358
389 1.003436525631696 0.6610875173659619
390 1.0049264253117145 0.6614261156435891
391 1.0067189385183155 0.6620048295637434
392 1.0087401770986617 0.662686337160989
393 1.0111343902535737 0.663394678488209
394 1.0136035376228392 0.6640229113777805
395 1.0162613918073475 0.6650365091019427
396 1.0188183510676025 0.6660945871788312
397 1.0210558561608196 0.6674618901848569
398 1.0232156844809652 0.6688265727409846

==> data/inference_time_ours.txt <==
X Y STD
0.00	0.67	0.05
1.00	0.66	0.06
2.00	0.64	0.07
3.00	0.64	0.06
4.00	0.63	0.06
5.00	0.63	0.04
6.00	0.64	0.05
7.00	0.65	0.06
8.00	0.63	0.06
9.00	0.66	0.05
10.00	0.65	0.06
11.00	0.66	0.05
12.00	0.66	0.05
13.00	0.64	0.05
14.00	0.66	0.06
15.00	0.66	0.06
16.00	0.67	0.05
17.00	0.65	0.06
18.00	0.66	0.06
19.00	0.66	0.04
20.00	0.65	0.05
21.00	0.65	0.05
22.00	0.66	0.06
23.00	0.66	0.06
24.00	0.67	0.07
25.00	0.65	0.06
26.00	0.66	0.06
27.00	0.64	0.05
28.00	0.64	0.06
29.00	0.70	0.06
30.00	0.64	0.05
31.00	0.69	0.06
32.00	0.66	0.04
33.00	0.65	0.05
34.00	0.64	0.05
35.00	0.62	0.05
36.00	0.61	0.05
37.00	0.66	0.04
38.00	0.65	0.06
39.00	0.62	0.05
40.00	0.63	0.06
41.00	0.65	0.07
42.00	0.64	0.06
43.00	0.65	0.06
44.00	0.63	0.05
45.00	0.70	0.06
46.00	0.66	0.05
47.00	0.65	0.05
48.00	0.65	0.07
49.00	0.63	0.05
50.00	0.63	0.06
51.00	0.66	0.06
52.00	0.65	0.06
53.00	0.65	0.05
54.00	0.65	0.05
55.00	0.64	0.05
56.00	0.65	0.06
57.00	0.63	0.05
58.00	0.62	0.06
59.00	0.65	0.06
60.00	0.69	0.05
61.00	0.69	0.05
62.00	0.65	0.05
63.00	0.65	0.06
64.00	0.64	0.06
65.00	0.66	0.06
66.00	0.65	0.06
67.00	0.64	0.06
68.00	0.63	0.06
69.00	0.63	0.06
70.00	0.64	0.06
71.00	0.63	0.07
72.00	0.62	0.06
73.00	0.63	0.05
74.00	0.64	0.05
75.00	0.64	0.06
76.00	0.66	0.04
77.00	0.65	0.04
78.00	0.66	0.05
79.00	0.63	0.06
80.00	0.65	0.06
81.00	0.66	0.05
82.00	0.62	0.05
83.00	0.65	0.06
84.00	0.63	0.06
85.00	0.63	0.06
86.00	0.64	0.05
87.00	0.66	0.06
88.00	0.62	0.05
89.00	0.64	0.05
90.00	0.65	0.06
91.00	0.65	0.06
92.00	0.66	0.05
93.00	0.66	0.06
94.00	0.63	0.05
95.00	0.65	0.06
96.00	0.67	0.05
97.00	0.64	0.06
98.00	0.64	0.06
99.00	0.65	0.06
100.00	0.62	0.05
101.00	0.68	0.05
102.00	0.65	0.06
103.00	0.66	0.05
104.00	0.67	0.04
105.00	0.66	0.05
106.00	0.66	0.05
107.00	0.65	0.06
108.00	0.66	0.05
109.00	0.69	0.05
110.00	0.64	0.05
111.00	0.66	0.03
112.00	0.67	0.05
113.00	0.64	0.06
114.00	0.66	0.05
115.00	0.66	0.05
116.00	0.66	0.05
117.00	0.67	0.05
118.00	0.67	0.06
119.00	0.67	0.06
120.00	0.67	0.05
121.00	0.67	0.07
122.00	0.67	0.06
123.00	0.65	0.05
124.00	0.66	0.05
125.00	0.66	0.06
126.00	0.65	0.04
127.00	0.68	0.06
128.00	0.66	0.05
129.00	0.66	0.05
130.00	0.65	0.05
131.00	0.65	0.06
132.00	0.65	0.05
133.00	0.70	0.05
134.00	0.64	0.05
135.00	0.65	0.05
136.00	0.66	0.05
137.00	0.66	0.06
138.00	0.66	0.05
139.00	0.65	0.05
140.00	0.66	0.05
141.00	0.66	0.06
142.00	0.66	0.05
143.00	0.64	0.05
144.00	0.64	0.04
145.00	0.71	0.05
146.00	0.69	0.05
147.00	0.65	0.04
148.00	0.63	0.05
149.00	0.65	0.04
150.00	0.68	0.05
151.00	0.66	0.05
152.00	0.66	0.06
153.00	0.67	0.06
154.00	0.66	0.05
155.00	0.63	0.05
156.00	0.69	0.06
157.00	0.65	0.06
158.00	0.70	0.05
159.00	0.68	0.05
160.00	0.68	0.05
161.00	0.65	0.04
162.00	0.64	0.05
163.00	0.66	0.06
164.00	0.64	0.07
165.00	0.64	0.06
166.00	0.65	0.06
167.00	0.64	0.06
168.00	0.65	0.06
169.00	0.65	0.06
170.00	0.67	0.06
171.00	0.65	0.06
172.00	0.63	0.06
173.00	0.65	0.05
174.00	0.62	0.06
175.00	0.65	0.06
176.00	0.62	0.07
177.00	0.63	0.06
178.00	0.64	0.05
179.00	0.65	0.05
180.00	0.62	0.05
181.00	0.65	0.07
182.00	0.66	0.06
183.00	0.65	0.06
184.00	0.71	0.06
185.00	0.64	0.05
186.00	0.65	0.04
187.00	0.64	0.07
188.00	0.68	0.05
189.00	0.66	0.06
190.00	0.66	0.06
191.00	0.64	0.06
192.00	0.64	0.06
193.00	0.64	0.06
194.00	0.66	0.04
195.00	0.62	0.04
196.00	0.64	0.06
197.00	0.66	0.06
198.00	0.66	0.05
199.00	0.67	0.05
200.00	0.65	0.05
201.00	0.66	0.05
202.00	0.66	0.06
203.00	0.67	0.07
204.00	0.64	0.05
205.00	0.69	0.06
206.00	0.63	0.05
207.00	0.65	0.06
208.00	0.63	0.05
209.00	0.63	0.06
210.00	0.65	0.06
211.00	0.62	0.07
212.00	0.65	0.07
213.00	0.67	0.05
214.00	0.62	0.07
215.00	0.66	0.06
216.00	0.62	0.06
217.00	0.64	0.06
218.00	0.66	0.05
219.00	0.65	0.05
220.00	0.65	0.06
221.00	0.62	0.04
222.00	0.66	0.05
223.00	0.64	0.06
224.00	0.62	0.06
225.00	0.64	0.05
226.00	0.63	0.05
227.00	0.67	0.06
228.00	0.65	0.06
229.00	0.64	0.05
230.00	0.63	0.06
231.00	0.63	0.06
232.00	0.64	0.06
233.00	0.63	0.05
234.00	0.64	0.04
235.00	0.72	0.05
236.00	0.65	0.05
237.00	0.63	0.06
238.00	0.65	0.07
239.00	0.64	0.05
240.00	0.63	0.06
241.00	0.65	0.06
242.00	0.65	0.06
243.00	0.64	0.05
244.00	0.64	0.07
245.00	0.64	0.06
246.00	0.63	0.05
247.00	0.64	0.05
248.00	0.63	0.05
249.00	0.63	0.06
250.00	0.64	0.05
251.00	0.63	0.05
252.00	0.65	0.05
253.00	0.64	0.06
254.00	0.66	0.07
255.00	0.67	0.04
256.00	0.63	0.05
257.00	0.64	0.05
258.00	0.65	0.05
259.00	0.66	0.06
260.00	0.62	0.06
261.00	0.65	0.04
262.00	0.66	0.05
263.00	0.65	0.04
264.00	0.65	0.05
265.00	0.66	0.05
266.00	0.66	0.05
267.00	0.69	0.06
268.00	0.67	0.05
269.00	0.64	0.04
270.00	0.62	0.05
271.00	0.66	0.06
272.00	0.66	0.05
273.00	0.65	0.06
274.00	0.64	0.04
275.00	0.64	0.05
276.00	0.65	0.06
277.00	0.66	0.05
278.00	0.69	0.05
279.00	0.68	0.06
280.00	0.65	0.05
281.00	0.65	0.05
282.00	0.66	0.06
283.00	0.66	0.04
284.00	0.65	0.05
285.00	0.65	0.06
286.00	0.68	0.07
287.00	0.67	0.05
288.00	0.67	0.05
289.00	0.66	0.06
290.00	0.67	0.05
291.00	0.67	0.05
292.00	0.65	0.05
293.00	0.66	0.04
294.00	0.65	0.05
295.00	0.63	0.06
296.00	0.65	0.06
297.00	0.65	0.05
298.00	0.64	0.06
299.00	0.66	0.05
300.00	0.65	0.05
301.00	0.65	0.05
302.00	0.66	0.05
303.00	0.67	0.06
304.00	0.67	0.05
305.00	0.65	0.05
306.00	0.65	0.05
307.00	0.67	0.05
308.00	0.65	0.06
309.00	0.64	0.07
310.00	0.67	0.05
311.00	0.66	0.06
312.00	0.64	0.06
313.00	0.66	0.04
314.00	0.65	0.06
315.00	0.66	0.05
316.00	0.65	0.05
317.00	0.63	0.06
318.00	0.65	0.06
319.00	0.66	0.06
320.00	0.62	0.05
321.00	0.64	0.06
322.00	0.67	0.05
323.00	0.64	0.05
324.00	0.71	0.06
325.00	0.69	0.06
326.00	0.64	0.07
327.00	0.64	0.05
328.00	0.67	0.06
329.00	0.65	0.05
330.00	0.66	0.06
331.00	0.66	0.07
332.00	0.67	0.06
333.00	0.66	0.06
334.00	0.66	0.07
335.00	0.66	0.06
336.00	0.67	0.05
337.00	0.65	0.05
338.00	0.65	0.05
339.00	0.65	0.06
340.00	0.66	0.05
341.00	0.66	0.05
342.00	0.66	0.04
343.00	0.70	0.05
344.00	0.64	0.06
345.00	0.69	0.04
346.00	0.69	0.06
347.00	0.69	0.05
348.00	0.65	0.05
349.00	0.65	0.06
350.00	0.65	0.06
351.00	0.63	0.05
352.00	0.65	0.06
353.00	0.64	0.05
354.00	0.67	0.07
355.00	0.67	0.05
356.00	0.65	0.05
357.00	0.65	0.06
358.00	0.65	0.05
359.00	0.68	0.05
360.00	0.65	0.04
361.00	0.66	0.05
362.00	0.65	0.05
363.00	0.65	0.05
364.00	0.66	0.05
365.00	0.65	0.05
366.00	0.69	0.06
367.00	0.65	0.05
368.00	0.65	0.05
369.00	0.66	0.06
370.00	0.64	0.05
371.00	0.67	0.07
372.00	0.68	0.06
373.00	0.64	0.04
374.00	0.67	0.05
375.00	0.70	0.05
376.00	0.72	0.05
377.00	0.64	0.05
378.00	0.66	0.05
379.00	0.66	0.05
380.00	0.69	0.06
381.00	0.65	0.05
382.00	0.66	0.06
383.00	0.65	0.05
384.00	0.63	0.05
385.00	0.65	0.05
386.00	0.66	0.04
387.00	0.67	0.05
388.00	0.65	0.05
389.00	0.67	0.06
390.00	0.65	0.05
391.00	0.62	0.06
392.00	0.66	0.06
393.00	0.64	0.06
394.00	0.63	0.06
395.00	0.64	0.07
396.00	0.62	0.06
397.00	0.63	0.05
398.00	0.62	0.05
399.00	0.66	0.05


==> data/inference_time_pc.txt <==
X Y STD
0.00	0.40	0.17
1.00	0.41	0.17
2.00	0.40	0.16
3.00	0.42	0.18
4.00	0.42	0.17
5.00	0.42	0.17
6.00	0.41	0.18
7.00	0.41	0.15
8.00	0.42	0.20
9.00	0.41	0.21
10.00	0.41	0.20
11.00	0.42	0.18
12.00	0.43	0.19
13.00	0.43	0.18
14.00	0.45	0.18
15.00	0.43	0.18
16.00	0.44	0.17
17.00	0.43	0.17
18.00	0.44	0.18
19.00	0.42	0.17
20.00	0.41	0.16
21.00	0.42	0.17
22.00	0.41	0.14
23.00	0.40	0.14
24.00	0.42	0.14
25.00	0.39	0.12
26.00	0.41	0.14
27.00	0.40	0.14
28.00	0.42	0.13
29.00	0.42	0.14
30.00	0.42	0.14
31.00	0.45	0.17
32.00	0.45	0.15
33.00	0.45	0.16
34.00	0.47	0.15
35.00	0.43	0.14
36.00	0.44	0.14
37.00	0.44	0.15
38.00	0.45	0.17
39.00	0.43	0.16
40.00	0.45	0.16
41.00	0.44	0.16
42.00	0.43	0.15
43.00	0.44	0.17
44.00	0.44	0.17
45.00	0.43	0.16
46.00	0.42	0.16
47.00	0.44	0.16
48.00	0.44	0.18
49.00	0.44	0.17
50.00	0.46	0.18
51.00	0.45	0.18
52.00	0.45	0.18
53.00	0.45	0.18
54.00	0.46	0.19
55.00	0.46	0.19
56.00	0.45	0.18
57.00	0.45	0.18
58.00	0.44	0.19
59.00	0.44	0.19
60.00	0.44	0.19
61.00	0.42	0.17
62.00	0.44	0.19
63.00	0.43	0.19
64.00	0.45	0.20
65.00	0.45	0.20
66.00	0.45	0.21
67.00	0.46	0.22
68.00	0.44	0.20
69.00	0.46	0.20
70.00	0.45	0.20
71.00	0.45	0.21
72.00	0.45	0.20
73.00	0.45	0.21
74.00	0.45	0.21
75.00	0.45	0.21
76.00	0.45	0.21
77.00	0.46	0.21
78.00	0.46	0.22
79.00	0.46	0.22
80.00	0.47	0.22
81.00	0.49	0.22
82.00	0.49	0.21
83.00	0.50	0.21
84.00	0.52	0.23
85.00	0.51	0.22
86.00	0.53	0.23
87.00	0.56	0.24
88.00	0.56	0.23
89.00	0.53	0.24
90.00	0.52	0.24
91.00	0.52	0.24
92.00	0.52	0.26
93.00	0.55	0.24
94.00	0.54	0.25
95.00	0.54	0.25
96.00	0.53	0.26
97.00	0.55	0.26
98.00	0.58	0.26
99.00	0.57	0.25
100.00	0.55	0.26
101.00	0.59	0.26
102.00	0.61	0.26
103.00	0.60	0.26
104.00	0.61	0.25
105.00	0.63	0.26
106.00	0.63	0.27
107.00	0.65	0.28
108.00	0.64	0.29
109.00	0.64	0.29
110.00	0.66	0.31
111.00	0.69	0.33
112.00	0.67	0.30
113.00	0.68	0.33
114.00	0.71	0.32
115.00	0.73	0.33
116.00	0.69	0.33
117.00	0.69	0.30
118.00	0.71	0.32
119.00	0.70	0.31
120.00	0.70	0.29
121.00	0.64	0.26
122.00	0.65	0.29
123.00	0.65	0.28
124.00	0.69	0.30
125.00	0.67	0.29
126.00	0.65	0.30
127.00	0.65	0.29
128.00	0.65	0.29
129.00	0.68	0.29
130.00	0.67	0.29
131.00	0.63	0.31
132.00	0.66	0.31
133.00	0.66	0.31
134.00	0.67	0.32
135.00	0.68	0.33
136.00	0.66	0.32
137.00	0.69	0.33
138.00	0.68	0.35
139.00	0.70	0.36
140.00	0.72	0.35
141.00	0.71	0.34
142.00	0.70	0.34
143.00	0.70	0.35
144.00	0.74	0.35
145.00	0.74	0.32
146.00	0.74	0.32
147.00	0.73	0.33
148.00	0.74	0.35
149.00	0.74	0.34
150.00	0.75	0.32
151.00	0.78	0.33
152.00	0.76	0.33
153.00	0.78	0.34
154.00	0.77	0.35
155.00	0.79	0.35
156.00	0.78	0.35
157.00	0.77	0.36
158.00	0.78	0.34
159.00	0.80	0.32
160.00	0.82	0.33
161.00	0.81	0.34
162.00	0.84	0.34
163.00	0.83	0.34
164.00	0.81	0.34
165.00	0.82	0.33
166.00	0.82	0.35
167.00	0.83	0.33
168.00	0.84	0.34
169.00	0.88	0.35
170.00	0.88	0.36
171.00	0.89	0.36
172.00	0.89	0.36
173.00	0.89	0.36
174.00	0.86	0.35
175.00	0.87	0.38
176.00	0.92	0.41
177.00	0.90	0.39
178.00	0.91	0.40
179.00	0.91	0.41
180.00	0.93	0.44
181.00	0.90	0.38
182.00	0.87	0.37
183.00	0.91	0.39
184.00	0.93	0.38
185.00	1.00	0.38
186.00	0.95	0.36
187.00	0.93	0.36
188.00	0.94	0.35
189.00	0.96	0.32
190.00	0.98	0.33
191.00	0.94	0.33
192.00	0.94	0.33
193.00	0.95	0.32
194.00	0.95	0.33
195.00	0.97	0.31
196.00	0.97	0.33
197.00	0.97	0.34
198.00	0.99	0.37
199.00	0.98	0.41
200.00	0.99	0.39
201.00	1.01	0.38
202.00	1.03	0.41
203.00	1.01	0.37
204.00	1.01	0.33
205.00	1.02	0.37
206.00	1.02	0.34
207.00	1.02	0.35
208.00	1.01	0.37
209.00	1.04	0.40
210.00	1.03	0.42
211.00	1.04	0.43
212.00	1.04	0.43
213.00	1.04	0.44
214.00	1.03	0.45
215.00	1.05	0.45
216.00	1.04	0.42
217.00	1.02	0.42
218.00	1.05	0.44
219.00	1.05	0.43
220.00	1.06	0.41
221.00	1.11	0.42
222.00	1.13	0.44
223.00	1.12	0.43
224.00	1.11	0.44
225.00	1.13	0.47
226.00	1.13	0.45
227.00	1.08	0.44
228.00	1.09	0.44
229.00	1.10	0.45
230.00	1.09	0.45
231.00	1.12	0.44
232.00	1.12	0.46
233.00	1.17	0.49
234.00	1.17	0.50
235.00	1.18	0.49
236.00	1.19	0.49
237.00	1.17	0.47
238.00	1.20	0.49
239.00	1.17	0.48
240.00	1.20	0.50
241.00	1.18	0.50
242.00	1.20	0.49
243.00	1.22	0.48
244.00	1.22	0.46
245.00	1.21	0.46
246.00	1.21	0.45
247.00	1.20	0.42
248.00	1.22	0.44
249.00	1.20	0.45
250.00	1.20	0.48
251.00	1.20	0.49
252.00	1.20	0.47
253.00	1.20	0.47
254.00	1.21	0.48
255.00	1.21	0.50
256.00	1.22	0.49
257.00	1.22	0.48
258.00	1.27	0.51
259.00	1.25	0.51
260.00	1.26	0.50
261.00	1.25	0.49
262.00	1.27	0.52
263.00	1.26	0.49
264.00	1.26	0.48
265.00	1.25	0.51
266.00	1.28	0.52
267.00	1.29	0.54
268.00	1.28	0.50
269.00	1.29	0.55
270.00	1.28	0.49
271.00	1.27	0.51
272.00	1.31	0.55
273.00	1.32	0.51
274.00	1.33	0.56
275.00	1.33	0.53
276.00	1.34	0.53
277.00	1.32	0.53
278.00	1.32	0.55
279.00	1.30	0.55
280.00	1.29	0.54
281.00	1.33	0.56
282.00	1.29	0.55
283.00	1.32	0.57
284.00	1.31	0.56
285.00	1.28	0.57
286.00	1.30	0.59
287.00	1.30	0.59
288.00	1.29	0.58
289.00	1.30	0.58
290.00	1.28	0.57
291.00	1.28	0.57
292.00	1.29	0.59
293.00	1.30	0.58
294.00	1.29	0.56
295.00	1.33	0.57
296.00	1.34	0.55
297.00	1.35	0.56
298.00	1.35	0.55
299.00	1.34	0.57
300.00	1.34	0.57
301.00	1.33	0.55
302.00	1.37	0.62
303.00	1.35	0.59
304.00	1.37	0.59
305.00	1.36	0.58
306.00	1.37	0.53
307.00	1.32	0.55
308.00	1.33	0.55
309.00	1.34	0.55
310.00	1.32	0.54
311.00	1.33	0.53
312.00	1.33	0.53
313.00	1.33	0.53
314.00	1.33	0.53
315.00	1.35	0.52
316.00	1.32	0.54
317.00	1.33	0.55
318.00	1.34	0.56
319.00	1.33	0.54
320.00	1.34	0.55
321.00	1.35	0.55
322.00	1.36	0.52
323.00	1.39	0.54
324.00	1.36	0.54
325.00	1.37	0.55
326.00	1.35	0.56
327.00	1.36	0.56
328.00	1.36	0.55
329.00	1.38	0.58
330.00	1.38	0.58
331.00	1.38	0.56
332.00	1.38	0.57
333.00	1.37	0.57
334.00	1.40	0.59
335.00	1.42	0.62
336.00	1.42	0.61
337.00	1.43	0.63
338.00	1.42	0.61
339.00	1.43	0.62
340.00	1.43	0.62
341.00	1.43	0.65
342.00	1.45	0.66
343.00	1.44	0.66
344.00	1.44	0.67
345.00	1.45	0.69
346.00	1.48	0.67
347.00	1.45	0.74
348.00	1.46	0.70
349.00	1.45	0.69
350.00	1.45	0.69
351.00	1.46	0.69
352.00	1.44	0.70
353.00	1.44	0.70
354.00	1.45	0.71
355.00	1.46	0.70
356.00	1.48	0.70
357.00	1.46	0.71
358.00	1.50	0.75
359.00	1.51	0.73
360.00	1.52	0.70
361.00	1.48	0.70
362.00	1.49	0.69
363.00	1.51	0.68
364.00	1.48	0.69
365.00	1.51	0.73
366.00	1.50	0.68
367.00	1.50	0.67
368.00	1.51	0.71
369.00	1.51	0.71
370.00	1.54	0.68
371.00	1.53	0.71
372.00	1.52	0.69
373.00	1.52	0.69
374.00	1.52	0.69
375.00	1.51	0.68
376.00	1.53	0.70
377.00	1.50	0.69
378.00	1.51	0.68
379.00	1.51	0.68
380.00	1.53	0.68
381.00	1.54	0.70
382.00	1.54	0.72
383.00	1.52	0.68
384.00	1.54	0.71
385.00	1.52	0.71
386.00	1.52	0.71
387.00	1.54	0.73
388.00	1.54	0.72
389.00	1.56	0.73
390.00	1.57	0.72
391.00	1.55	0.74
392.00	1.56	0.72
393.00	1.54	0.72
394.00	1.53	0.71
395.00	1.54	0.70
396.00	1.53	0.70
397.00	1.54	0.71
398.00	1.54	0.72


==> data/memory_tokens_stats.txt <==
X Y STD
0 8.428571428571429 10.445192234531948
1 1.4285714285714286 3.499271061118826
2 10.76923076923077 17.075190487298077
3 14.846153846153847 23.513813137898833
4 18.846153846153847 26.863890988709258
5 21.692307692307693 30.266469427365212
6 29.307692307692307 33.060282039340045
7 34.5 37.45235067961117
8 37.285714285714285 42.455739257706576
9 42.61538461538461 48.46178266116739
10 49.92307692307692 55.71004817315833
11 50.916666666666664 63.471067336928314
12 52.15384615384615 68.72447347515927
13 51.54545454545455 74.3093822980696
14 51.54545454545455 74.3093822980696
15 45.86666666666667 67.0560627800019
16 54.357142857142854 67.49244099776459
17 60.9375 68.3725719404353
18 63.125 67.55726737368823
19 72.66666666666667 70.23073084879263
20 73.125 73.192276744203
21 78.5 77.56529507453703
22 83.6875 80.88164095609089
23 100.14285714285714 81.8472943464641
24 97.13333333333334 85.81131756488898
25 99.33333333333333 86.82907859057867
26 100.5 91.76659055918523
27 103.35714285714286 93.91151393189011
28 84.41666666666667 78.40648180405042
29 98.07692307692308 83.3384771588006
30 108.26666666666667 97.61179345869137
31 130.30769230769232 98.863063504242
32 102.38461538461539 103.61729768092886
33 103.5 110.66955317520714
34 100.18181818181819 116.86652696117457
35 108.66666666666667 115.32875713464627
36 126.84615384615384 120.3423617171802
37 133.30769230769232 124.39415309990974
38 138.23076923076923 127.8244913610689
39 145.0 127.7162032454323
40 160.69230769230768 130.5305060809598
41 154.42857142857142 136.00195076632136
42 161.27272727272728 146.7893301231957
43 171.16666666666666 149.17597736305342
44 157.66666666666666 160.6286262020427
45 166.08333333333334 169.48473792317964
46 180.6153846153846 172.18618655466148
47 173.58333333333334 181.03335711655154
48 195.15384615384616 188.21503502187073
49 187.53846153846155 192.56751678491898
50 201.08333333333334 205.87757621676258
51 226.9090909090909 210.61142788015803
52 175.44444444444446 177.58948361701496
53 256.7 214.58800059649187
54 244.88888888888889 247.57061593925724
55 222.58333333333334 224.61947761096368
56 239.0 243.08229059312404
57 252.8181818181818 235.9494623014229
58 254.63636363636363 237.3808879215284
59 255.72727272727272 238.6130724564508
60 207.0 185.4901614641596
61 264.0833333333333 230.36147621124115
62 260.0 230.73180679452642
63 245.53846153846155 228.78193022534174
64 225.91666666666666 227.371376948717
65 225.91666666666666 227.371376948717
66 225.91666666666666 227.371376948717
67 225.91666666666666 227.371376948717
68 234.23076923076923 220.3417464011316
69 226.83333333333334 229.5545807766762
70 226.83333333333334 229.5545807766762
71 229.1818181818182 241.79548765690328
72 226.0909090909091 245.82530920275093
73 248.0 292.56495005382993
74 248.33333333333334 284.4687055625705
75 233.27272727272728 263.20233865674555
76 259.1818181818182 272.02299975681143
77 259.22222222222223 308.9900314025889
78 225.375 318.60396164360543
79 309.0 319.2285840724306
80 282.3636363636364 313.51127940482394
81 290.3 341.4835427952568
82 278.27272727272725 338.2256081130923
83 309.5 353.6883515186781
84 289.6363636363636 360.48282589964674
85 314.1 387.3085204330006
86 315.1818181818182 376.3723538735684
87 322.1818181818182 382.0953755714113
88 225.5 218.04644000762772
89 335.72727272727275 390.24749510793345
90 342.54545454545456 396.94317514919015
91 350.1818181818182 403.2796949967779
92 388.6 419.25605541244124
93 367.54545454545456 414.59254118545306
94 376.09090909090907 418.0883887725732
95 243.55555555555554 252.1829631707508
96 280.4 259.53966941490853
97 377.9166666666667 406.42064791980675
98 261.7 257.441274857005
99 299.0 271.1501429097908
100 353.125 289.26563808202314
101 361.375 295.33072033738716
102 259.42857142857144 242.65899479537543
103 293.0 260.6063442563643
104 311.57142857142856 247.82416412959134
105 286.0 258.83806299913243
106 445.0 459.5932984715943
107 502.0 476.97948443452844
108 492.75 446.51588717536134
109 512.6 428.2721564612857
110 444.7 421.98105407707584
111 454.6 424.5336735760781
112 503.3636363636364 428.5417711107948
113 620.875 454.2902259294162
114 548.8 451.01769366622415
115 555.9 453.6984571276389
116 563.0 453.1553817400826
117 571.2 451.12588043693523
118 577.7 451.70898817712276
119 510.1818181818182 461.1020037380446
120 633.4444444444445 457.66997112453845
121 596.2 458.03357955503657
122 651.1111111111111 462.3575923566915
123 604.5 468.07056092003904
124 484.6666666666667 300.83254847543043
125 611.5 469.4535653288832
126 615.4 472.89241905532805
127 619.3 476.8725301377717
128 641.8888888888889 499.2695652304796
129 683.6666666666666 474.37561301380396
130 660.0 540.7166540804898
131 751.7142857142857 543.217061136894
132 672.8888888888889 525.2784329274956
133 584.0 502.08515214055075
134 553.6153846153846 504.04022099302574
135 551.9285714285714 491.7062805441177
136 559.0 497.55344292993146
137 566.2857142857143 503.4873283369884
138 576.1428571428571 515.4355796165937
139 585.2857142857143 523.3348325295914
140 594.0714285714286 531.5839490597504
141 603.8571428571429 537.1264625157598
142 489.7692307692308 330.6720787557351
143 587.0 535.9390512611175
144 481.5 336.6926852275147
145 606.2 542.863788931748
146 499.92857142857144 348.1679529614806
147 508.92857142857144 354.18870359612265
148 669.2857142857143 556.241652081363
149 559.2307692307693 358.7221238370691
150 502.3333333333333 291.5451175299555
151 575.0 360.00448715152254
152 502.27272727272725 302.42747918350483
153 713.3076923076923 583.0085610422207
154 767.8181818181819 632.2660283286714
155 762.4166666666666 616.290848319381
156 775.8333333333334 622.3850407014044
157 922.0 665.8081138319392
158 741.4285714285714 609.844208944935
159 840.6666666666666 653.324999946853
160 855.7777777777778 653.7552681373083
161 868.7777777777778 653.9398167649813
162 836.2727272727273 600.8854210714371
163 766.8461538461538 587.5628733825127
164 833.3333333333334 582.1933145919451
165 796.8461538461538 588.1558985054436
166 824.0 620.9908748658604
167 783.0 643.6885029957339
168 790.4545454545455 640.511636915984
169 856.8181818181819 606.2564441167268
170 901.2222222222222 665.4106130432676
171 914.0 667.1643142601546
172 990.1111111111111 615.8866137428661
173 842.2 671.8524838087599
174 934.3 626.8239066915045
175 980.8888888888889 665.1703949522916
176 994.8888888888889 668.397327683408
177 980.3 642.6996265752765
178 847.4166666666666 665.2160624355234
179 963.6666666666666 684.1104524205949
180 774.0 733.7470613229058
181 828.9 709.8260984212964
182 981.1666666666666 672.4256877570604
183 875.6153846153846 647.8091526251014
184 944.5 654.2576582152733
185 935.0833333333334 659.5203381161864
186 855.5833333333334 672.1586442615727
187 860.0 675.4452852254824
188 952.9166666666666 666.7265129388178
189 998.4 677.6896339770883
190 1002.2727272727273 649.231586487104
191 1002.0 649.1171626979916
192 1041.5 632.5233197282137
193 1048.1666666666667 634.204598077168
194 1195.6666666666667 602.0304532718147
195 1200.3333333333333 604.7754404184526
196 1190.5454545454545 619.162243921188
197 1191.9 620.9026413214876
198 1183.1 652.2639726368459
199 1163.3333333333333 687.3449724200441
200 1159.6 655.0868949994344
201 1104.2727272727273 697.3208588342164
202 1048.5384615384614 678.356908031868
203 1213.2 665.1614540846455
204 1110.3 716.444003394543
205 1074.909090909091 762.561407905256
206 1130.7777777777778 761.2101152153542
207 1170.0 803.0163447900671
208 1252.0 781.0922755072814
209 1204.2 723.000940524976
210 1241.2857142857142 812.148071349011
211 1256.6666666666667 735.6549613930584
212 1175.4545454545455 716.9523077375843
213 1004.5 476.174600330593
214 1054.0 497.0461318055469
215 969.1428571428571 530.395924507998
216 1000.8571428571429 517.1265190789328
217 1327.0 821.4812405474811
218 913.125 489.3851850791971
219 877.1666666666666 397.4004767094384
220 929.625 399.3250359982454
221 935.75 400.6484587515594
222 993.4285714285714 417.29121627907944
223 833.0 441.2916107454182
224 1285.7 678.2644100938808
225 1334.125 780.6304243206256
226 1227.6666666666667 807.4574636199454
227 1245.909090909091 736.385701128455
228 1375.25 767.2189632041169
229 1391.0 727.3350137469131
230 1379.5 696.6452827659139
231 1391.1 700.6791633836416
232 1388.6666666666667 739.6990378976213
233 1435.125 778.1244176704648
234 1365.0 771.710221952947
235 1474.5555555555557 739.8400894954877
236 1322.0 722.1056709374328
237 1377.5 721.963745627161
238 1614.4285714285713 685.3222093382388
239 1678.375 651.9729552481452
240 1635.875 636.2685041513528
241 1544.5555555555557 668.4215421608518
242 1504.625 690.7446955098534
243 1529.6363636363637 677.0981227034933
244 1491.4 694.454490949551
245 1630.25 736.1531345447087
246 1678.5 729.8683100395577
247 1651.7 664.9834659598688
248 1690.2222222222222 697.8148079346264
249 1667.0 671.637848844152
250 1357.3333333333333 492.06142344675266
251 1271.0 438.56498948274475
252 1555.4 714.6083122942246
253 1565.8 717.2918234582072
254 1648.5 750.3887325913149
255 1655.875 753.4758518857788
256 1635.6363636363637 708.0838769944589
257 1779.142857142857 819.4861505970728
258 1910.0 707.6948494937631
259 1791.5555555555557 674.1289212525567
260 1847.2857142857142 711.9110526876061
261 1710.5 508.8558243746454
262 1902.0 676.2641865425079
263 1974.1666666666667 774.5539397327701
264 1687.1666666666667 862.0919163420001
265 1541.0 855.5990104404437
266 1672.4285714285713 842.0793748034611
267 1525.0 610.9404927767399
268 1741.4444444444443 769.7089076197155
269 1751.6666666666667 774.3362749262536
270 1685.3333333333333 740.2574627189591
271 1770.6 740.4135601135355
272 1974.2857142857142 625.8447352603209
273 2132.375 520.0057541748937
274 1963.6666666666667 768.9340384945614
275 1855.5 829.3697908653293
276 2046.142857142857 602.9668146687982
277 2009.142857142857 619.7876199776429
278 2082.75 776.8855691155551
279 1898.142857142857 771.6739556817704
280 1941.0 792.7925327599901
281 1988.4444444444443 712.1140843543277
282 1921.3333333333333 841.1703487139544
283 2021.5714285714287 815.1741018497403
284 2026.25 768.163516121405
285 2045.0 826.1656699994949
286 2241.0 626.2760687474129
287 1742.75 947.1729976619899
288 2282.0 671.1500080707243
289 2343.0 813.8369001218856
290 1998.125 789.9886767384708
291 2060.714285714286 829.8608685945433
292 2251.8571428571427 630.4452912871366
293 2065.714285714286 839.9970602475283
294 2030.0 759.2771416141657
295 1942.625 751.3565960148351
296 2156.125 749.0079167639018
297 1963.5 754.5662661423448
298 1907.1666666666667 861.7125229577567
299 2060.1428571428573 867.8040312966367
300 1888.0 904.1750383637009
301 1916.0 913.6295748277854
302 2098.0 849.0477018401263
303 2110.25 799.9251136825246
304 2251.875 740.0362216641831
305 1942.142857142857 669.6486133085937
306 1999.625 638.8139278185785
307 2188.2 722.4813907638037
308 2014.0 891.8295801328861
309 2053.9 854.0629309365909
310 1981.25 757.7593202989983
311 1988.625 758.1647145409762
312 1874.4 914.2381746569107
313 1758.5 986.690047583333
314 2021.6 1137.2775562719946
315 1877.0 772.7782670339533
316 1466.75 667.7879060749752
317 2040.142857142857 901.8111028957908
318 1293.4 795.3254931158688
319 1756.0 661.7996675732015
320 1762.8 664.7277337376559
321 1913.5 937.5149332143995
322 1521.0 730.5892598900333
323 1849.0 696.1818727890004
324 1533.3333333333333 738.7558610408598
325 1774.25 755.4109394892292
326 2055.2 865.7005024833935
327 2131.0 1013.6234860285014
328 2102.8571428571427 1001.8112780033441
329 2291.8 1062.5125693374173
330 2317.5 969.1989389869003
331 2371.1666666666665 906.0810148963258
332 2218.0 904.1498155111734
333 2187.0 950.5560214947881
334 2248.0 921.9876626072607
335 2213.375 952.6960346170231
336 2338.5714285714284 982.2974319919396
337 2342.5 1070.423397539497
338 2373.4285714285716 994.7592468450209
339 2204.714285714286 952.0851874079507
340 2180.1111111111113 884.4377302927732
341 2564.285714285714 810.3127640054821
342 2330.4 687.2564586819101
343 2311.2 664.4785624833956
344 2237.25 1016.9181075681562
345 2148.125 1108.432613817818
346 2318.4444444444443 936.3726835342516
347 2500.0 894.0704670214759
348 2103.8333333333335 1071.7937327469103
349 1711.4 648.5308319578954
350 2037.857142857143 764.7162739159124
351 2259.375 961.2246014199803
352 1868.0 655.5832009236763
353 2118.625 725.292171731503
354 2129.25 723.9782023652369
355 2141.375 725.1656599529517
356 2214.1428571428573 998.4139462984606
357 1978.2 637.1004316432379
358 2261.1666666666665 1095.383101425656
359 2456.0 1085.0044546759552
360 2828.75 1056.1634284049037
361 2609.75 888.5888742832649
362 2622.625 900.4505729772179
363 2577.25 998.9736920960431
364 2651.25 924.1779793416417
365 2405.4444444444443 1143.822840897149
366 2675.5 942.7561986006774
367 2766.714285714286 990.2083062648578
368 3002.5 888.8321457583166
369 3007.5 886.4682265409554
370 2700.0 1017.4393628825538
371 2707.3333333333335 474.64957834408983
372 2082.75 778.2218112466394
373 2628.6666666666665 1144.2859005607918
374 2740.5714285714284 1092.8129963072179
375 2584.0 1117.481655330413
376 2592.5 1127.5340349630249
377 2624.3333333333335 1071.4755143155526
378 2585.7 1034.0536784906285
379 2423.5 565.7363196165978
380 2666.5 300.1736997140156
381 2482.3333333333335 526.8705301642478
382 2562.4 693.2
383 2405.5714285714284 532.7169865464232
384 2412.8571428571427 531.8166785574111
385 2420.1428571428573 531.2748625634727
386 2428.285714285714 534.4753674093381
387 2569.875 611.8350344455604
388 2450.8571428571427 541.806351429161
389 2755.75 933.125493971738
390 2476.25 805.6211501071704
391 2703.285714285714 605.8256973009679
392 2656.8571428571427 658.4053090767177
393 2621.0 702.9113267926
394 2628.8333333333335 702.699655297735
395 3089.0 864.0358788846676
396 2801.375 941.5191099361712
397 2970.125 964.169258675571
398 2881.8333333333335 1092.4105480795924


==> data/objects_stats.txt <==
X Y STD
0 0.7142857142857143 0.8806305718527109
1 0.14285714285714285 0.34992710611188266
2 0.5384615384615384 0.8426500884694864
3 0.5384615384615384 0.8426500884694864
4 0.6923076923076923 0.9910845174403942
5 0.6923076923076923 0.9910845174403942
6 1.0769230769230769 1.071414482860317
7 1.2857142857142858 1.27775312999988
8 1.3571428571428572 1.3420210162897097
9 1.3076923076923077 1.3803352649943357
10 1.5384615384615385 1.598816130063579
11 1.3333333333333333 1.4907119849998598
12 1.3846153846153846 1.6426274233894322
13 1.3636363636363635 1.7721444263289023
14 1.3636363636363635 1.7721444263289023
15 1.3333333333333333 1.577621275493231
16 1.5714285714285714 1.5452362609131383
17 1.5625 1.539835624344365
18 1.6875 1.6476782908080085
19 1.8 1.6411378166788229
20 1.6875 1.6476782908080085
21 1.6875 1.6476782908080085
22 1.8125 1.7036266463048764
23 2.0714285714285716 1.667516789989822
24 2.0 1.6733200530681511
25 2.066666666666667 1.6110727964792766
26 2.0714285714285716 1.667516789989822
27 2.0714285714285716 1.667516789989822
28 2.0 1.7795130420052185
29 2.1538461538461537 1.6569737868106167
30 2.1333333333333333 1.7074997966487595
31 2.3846153846153846 1.688807569238473
32 1.8461538461538463 1.4595127662315597
33 1.9166666666666667 1.7057907908715602
34 1.6363636363636365 1.4937887931959075
35 1.75 1.479019945774904
36 2.230769230769231 1.9671864388529878
37 2.3076923076923075 2.014738592878276
38 2.3076923076923075 2.014738592878276
39 2.357142857142857 1.9496205805651685
40 2.4615384615384617 1.9851519847021446
41 2.4285714285714284 2.025349554108261
42 2.1818181818181817 1.9455395053666087
43 2.5 2.217355782608345
44 2.4166666666666665 2.3964673074247345
45 2.5 2.533114025595111
46 2.769230769230769 2.606319130168833
47 2.5 2.5
48 3.1538461538461537 2.851346614284714
49 3.0 2.7456258919345764
50 3.0833333333333335 2.984915781428719
51 3.4545454545454546 3.0559520570857472
52 3.111111111111111 2.7666443551086073
53 4.1 2.9137604568666933
54 3.7777777777777777 3.3259176771323924
55 3.0 2.857738033247041
56 3.4 2.973213749463701
57 3.8181818181818183 2.9485954073139733
58 3.909090909090909 3.058655243865586
59 3.909090909090909 3.058655243865586
60 3.5 2.6551836094703507
61 4.25 2.9755951785595207
62 3.75 2.9755951785595207
63 3.6153846153846154 2.896641597501959
64 3.5833333333333335 3.01270458042087
65 3.5833333333333335 3.01270458042087
66 3.5833333333333335 3.01270458042087
67 3.5833333333333335 3.01270458042087
68 3.8461538461538463 3.034320449740926
69 3.5833333333333335 3.01270458042087
70 3.5833333333333335 3.01270458042087
71 3.5454545454545454 3.1439302665073785
72 3.909090909090909 3.203820033946563
73 4.375 3.8709656418005056
74 4.222222222222222 3.675074535231384
75 4.0 3.3844564489065974
76 4.545454545454546 3.6021114102107177
77 4.333333333333333 3.8873012632302006
78 3.875 3.887077951366553
79 5.111111111111111 3.6345393852880283
80 4.2727272727272725 3.7438655058134547
81 4.6 3.7735924528226414
82 4.363636363636363 3.6747968966195885
83 4.6 3.7735924528226414
84 4.454545454545454 3.6522380775637573
85 4.6 3.826225293941798
86 4.2727272727272725 3.792118839020765
87 4.363636363636363 3.8203457071728533
88 3.6 3.104834939252005
89 4.454545454545454 3.7261639148943995
90 4.454545454545454 3.7261639148943995
91 4.545454545454546 3.6770451665739423
92 4.8 3.762977544445356
93 4.636363636363637 3.59981634058606
94 4.636363636363637 3.59981634058606
95 3.5555555555555554 2.8327886186626583
96 3.9 2.8792360097775935
97 4.583333333333333 3.4510465401414425
98 3.7 2.7946377224964243
99 3.9 2.8792360097775935
100 4.25 3.112474899497183
101 4.25 3.112474899497183
102 3.0 2.390457218668787
103 3.1666666666666665 2.544056253745625
104 3.857142857142857 2.8996833043120622
105 3.142857142857143 2.4159335036125373
106 4.5 3.605551275463989
107 4.714285714285714 3.8438925848782026
108 5.25 3.59687364248454
109 5.4 3.352610922848042
110 5.1 3.3600595232822887
111 5.2 3.4583232931581165
112 5.454545454545454 3.394209945926267
113 6.125 3.585997071945263
114 5.5 3.556683848755748
115 5.5 3.556683848755748
116 5.5 3.556683848755748
117 5.5 3.556683848755748
118 5.5 3.556683848755748
119 5.090909090909091 3.52792871126041
120 5.777777777777778 3.644715437079272
121 5.5 3.556683848755748
122 5.888888888888889 3.5416394334464947
123 5.5 3.556683848755748
124 4.777777777777778 2.9731307022799225
125 5.5 3.556683848755748
126 5.5 3.556683848755748
127 5.5 3.556683848755748
128 6.0 3.39934634239519
129 6.0 3.39934634239519
130 6.25 3.418698582794336
131 7.142857142857143 3.2261685116103473
132 6.555555555555555 3.235604395235786
133 6.083333333333333 2.92854723180093
134 5.846153846153846 2.9311629051165613
135 5.571428571428571 3.087168969282044
136 5.642857142857143 3.084688983098455
137 5.714285714285714 3.0572763655760995
138 5.714285714285714 3.0572763655760995
139 5.714285714285714 3.0572763655760995
140 5.714285714285714 3.0572763655760995
141 5.785714285714286 3.1436687263807697
142 5.3076923076923075 2.728330438610492
143 5.533333333333333 3.18049611783375
144 5.071428571428571 2.7636488745933003
145 5.533333333333333 3.18049611783375
146 5.142857142857143 2.799416848895061
147 5.142857142857143 2.799416848895061
148 5.857142857142857 3.1815796359028696
149 5.461538461538462 2.762813076318149
150 5.166666666666667 2.6718699236468995
151 5.461538461538462 2.762813076318149
152 5.181818181818182 2.9176011883420387
153 6.0 3.3512339862756866
154 6.909090909090909 2.9681504940571832
155 6.666666666666667 3.5901098714230026
156 6.666666666666667 3.5901098714230026
157 7.444444444444445 3.5624932315291997
158 6.5 3.540581066112494
159 7.333333333333333 3.5276684147527875
160 7.333333333333333 3.5276684147527875
161 7.444444444444445 3.3701668640229117
162 6.909090909090909 3.4760098716918475
163 6.230769230769231 3.5767162884808212
164 6.5 3.593976442141304
165 6.461538461538462 3.455550376187108
166 6.416666666666667 3.5930101895516833
167 6.777777777777778 3.8809442659051068
168 6.636363636363637 3.7482778414706
169 7.0 3.567530340063379
170 7.222222222222222 3.8809442659051068
171 7.222222222222222 3.8809442659051068
172 7.333333333333333 3.858612300930075
173 6.0 4.171330722922842
174 6.7 3.9255572852781047
175 7.0 4.163331998932265
176 7.0 4.163331998932265
177 6.8 3.9949968710876362
178 6.583333333333333 3.773997291408084
179 6.333333333333333 3.5901098714230026
180 6.125 4.136348026943574
181 6.2 4.1182520563948
182 6.666666666666667 3.9015666369065416
183 6.384615384615385 3.7114886405584055
184 6.666666666666667 3.9015666369065416
185 6.5 3.840572873934304
186 6.416666666666667 3.861310946067698
187 6.416666666666667 3.861310946067698
188 6.75 3.875671984744495
189 6.9 4.2296571965113205
190 7.090909090909091 4.077756634910146
191 6.818181818181818 4.041111049253249
192 7.083333333333333 3.882832585740581
193 7.083333333333333 3.882832585740581
194 7.777777777777778 4.184037863058384
195 7.777777777777778 4.184037863058384
196 7.818181818181818 3.785575057028548
197 8.0 3.605551275463989
198 8.0 3.924283374069717
199 7.666666666666667 4.0
200 7.5 3.930648801406709
201 6.636363636363637 3.1413004623947267
202 6.846153846153846 3.6971122586762815
203 7.0 2.9664793948382653
204 6.4 3.104834939252005
205 6.636363636363637 4.162008415367126
206 6.0 3.018461712712472
207 6.5 3.427827300200522
208 7.0 3.4641016151377544
209 6.7 3.2264531609803355
210 6.285714285714286 3.6922422809485957
211 6.777777777777778 3.3259176771323924
212 6.7272727272727275 3.0775110690565013
213 6.0 2.958039891549808
214 6.428571428571429 2.920721185751553
215 6.285714285714286 2.762725657973388
216 5.428571428571429 2.7180425129200643
217 6.857142857142857 3.136356914300021
218 6.5 3.8078865529319543
219 8.0 3.559026084010437
220 7.75 3.929058411375428
221 7.75 3.929058411375428
222 8.0 4.0
223 8.285714285714286 3.843892584878203
224 8.7 3.2264531609803355
225 9.0 3.5355339059327378
226 8.333333333333334 3.8297084310253524
227 8.545454545454545 3.4997048281673018
228 9.0 3.5355339059327378
229 9.11111111111111 3.4462360931712936
230 9.2 3.280243893371345
231 9.2 3.280243893371345
232 9.88888888888889 2.9228769862146455
233 9.5 2.7838821814150108
234 8.88888888888889 3.478327964999673
235 9.333333333333334 3.265986323710904
236 9.1 4.1340053217188775
237 8.5 3.721558813185679
238 10.285714285714286 2.9137254363387344
239 10.125 2.7585095613392387
240 9.875 3.059309562630104
241 9.11111111111111 3.6038388311615233
242 8.375 3.119995993587171
243 8.454545454545455 3.8462174184193056
244 7.9 3.477067730142742
245 10.0 3.5355339059327378
246 9.5 3.774917217635375
247 9.1 3.645545226711637
248 9.11111111111111 3.8425814368423516
249 9.1 3.645545226711637
250 7.444444444444445 3.3701668640229117
251 7.25 3.526683994916471
252 7.9 3.477067730142742
253 7.9 3.477067730142742
254 7.75 3.4550687402713134
255 7.75 3.4550687402713134
256 8.545454545454545 3.893202382793429
257 8.285714285714286 4.462999814803802
258 9.285714285714286 3.9175169145148825
259 9.88888888888889 3.5416394334464947
260 9.428571428571429 3.6589281356759136
261 8.833333333333334 3.7601713908928263
262 9.375 3.42554740151118
263 9.0 3.872983346207417
264 9.166666666666666 3.0230595245361753
265 10.166666666666666 3.531603350069515
266 10.142857142857142 4.050699108216522
267 9.714285714285714 3.989782869648269
268 10.0 3.5901098714230026
269 10.11111111111111 3.7548322774924
270 8.88888888888889 3.4138425546082707
271 9.7 4.050925820105819
272 9.285714285714286 2.913725436338734
273 10.0 3.7416573867739413
274 8.333333333333334 3.2489314482696545
275 9.0 3.872983346207417
276 9.571428571428571 2.969229955832361
277 10.142857142857142 2.356060357495806
278 10.75 2.947456530637899
279 9.285714285714286 3.4522988495984492
280 10.571428571428571 4.593695768803864
281 9.777777777777779 4.416579314300398
282 9.166666666666666 3.7155828016013257
283 10.428571428571429 4.624689730353899
284 10.375 4.328322423295196
285 10.571428571428571 4.865538961693257
286 11.571428571428571 3.811904018321809
287 8.5 3.840572873934304
288 12.5 3.304037933599835
289 14.0 3.082207001484488
290 10.625 4.662014049742879
291 10.857142857142858 4.940461847368738
292 11.142857142857142 4.5175395145262565
293 10.142857142857142 5.3566666455007645
294 10.0 4.737556801183965
295 8.875 3.7228181529588578
296 9.375 4.662014049742879
297 9.0 3.9370039370059056
298 10.166666666666666 3.890872509976251
299 10.714285714285714 5.118992247762548
300 10.75 4.943429983321297
301 11.5 4.444097208657794
302 12.142857142857142 3.979539507766891
303 11.25 4.408798022137099
304 10.375 4.0600954422279285
305 11.428571428571429 4.370588154508101
306 10.75 4.4651427748729375
307 10.9 4.011234224026316
308 10.222222222222221 4.893936787898943
309 10.1 4.657252408878008
310 9.875 4.3714271125114275
311 9.875 4.3714271125114275
312 9.8 5.491812087098393
313 10.75 5.7608593109014565
314 11.0 5.176871642217914
315 11.125 4.512136411945011
316 8.75 3.491060010942235
317 9.0 3.116774889895918
318 9.0 4.427188724235731
319 9.8 4.166533331199932
320 9.8 4.166533331199932
321 12.25 6.057020719792859
322 10.0 5.354126134736337
323 9.0 4.604345773288535
324 10.0 5.354126134736337
325 10.25 4.264680527307995
326 12.0 5.176871642217914
327 12.0 4.375255094603872
328 11.714285714285714 4.494895063586363
329 12.2 5.1536394906900505
330 11.166666666666666 5.241395064505463
331 12.5 4.153311931459037
332 11.0 4.346134936801766
333 11.125 4.594493987372276
334 10.25 4.235268586524354
335 11.125 4.594493987372276
336 10.428571428571429 4.499433070863892
337 11.166666666666666 4.4503433076062295
338 10.428571428571429 4.499433070863892
339 9.0 2.8284271247461903
340 10.0 3.3333333333333335
341 11.142857142857142 3.7579846965616874
342 11.6 4.363484845854286
343 11.6 4.363484845854286
344 11.625 4.688749833377763
345 11.625 4.846067993745032
346 11.444444444444445 4.449996532111285
347 13.285714285714286 3.1493439550069433
348 11.166666666666666 3.8908725099762504
349 10.6 4.029888335921977
350 11.142857142857142 4.940461847368738
351 10.5 3.774917217635375
352 9.833333333333334 4.058598553961973
353 10.875 4.675401052316261
354 10.875 4.675401052316261
355 10.875 4.675401052316261
356 10.857142857142858 3.6811710647786073
357 8.8 4.069397989875161
358 11.166666666666666 3.8908725099762504
359 11.833333333333334 5.013869652163774
360 14.5 3.640054944640259
361 12.25 3.8649062084350767
362 12.25 3.8649062084350767
363 11.125 4.702060718451007
364 12.25 3.8649062084350767
365 11.333333333333334 4.47213595499958
366 12.25 3.8649062084350767
367 12.714285714285714 3.9175169145148825
368 12.833333333333334 4.13991411612474
369 12.833333333333334 4.13991411612474
370 13.285714285714286 3.1493439550069433
371 12.333333333333334 4.149966532662911
372 10.5 4.272001872658765
373 10.333333333333334 4.189935029992179
374 11.571428571428571 4.923910839889739
375 11.75 4.630064794363034
376 11.75 4.630064794363034
377 11.666666666666666 4.371625682868
378 11.4 4.223742416388575
379 11.333333333333334 2.981423969999719
380 10.5 0.8660254037844386
381 10.166666666666666 2.1921577396609844
382 12.6 3.440930106817051
383 11.0 2.878491668515698
384 11.0 2.878491668515698
385 11.0 2.878491668515698
386 11.0 2.878491668515698
387 12.0 3.774917217635375
388 11.142857142857142 2.8996833043120622
389 11.5 2.8722813232690143
390 10.625 4.270172713134681
391 11.571428571428571 3.697765458727081
392 12.571428571428571 3.811904018321809
393 12.666666666666666 4.109609335312651
394 12.666666666666666 4.109609335312651
395 11.666666666666666 3.091206165165235
396 11.5 2.8722813232690143
397 12.75 3.59687364248454
398 11.833333333333334 3.131382371342656


==> eccv2026/lncs_history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug 
                                  reported by Alexander Malkis, TUM



==> eccv2026/lncs_readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package 
for Springer's Lecture Notes in Computer Science (LNCS) and 
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

